Reservoir memory machines

In recent years, Neural Turing Machines have gathered attention by joining the flexibility of neural networks with the computational capabilities of Turing machines. However, Neural Turing Machines are notoriously hard to train, which limits their applicability. We propose reservoir memory machines, which are still able to solve some of the benchmark tests for Neural Turing Machines, but are much faster to train, requiring only an alignment algorithm and linear regression. Our model can also be seen as an extension of echo state networks with an external memory, enabling arbitrarily long storage without interference.

==> copy_example_input.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
1	0	1
1	1	0
1	2	1
1	3	1
1	4	0
1	5	1
1	6	1
1	7	1
1	8	0
1	9	0
2	0	1
2	1	1
2	2	0
2	3	1
2	4	1
2	5	1
2	6	0
2	7	0
2	8	0
2	9	0
3	0	0
3	1	1
3	2	1
3	3	1
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
4	0	0
4	1	0
4	2	1
4	3	1
4	4	0
4	5	1
4	6	0
4	7	0
4	8	0
4	9	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	1
5	9	0
6	0	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
6	8	0
6	9	0
7	0	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
7	9	0
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
8	9	0
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	0
9	9	0


==> copy_example_output.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
1	0	0
1	1	0
1	2	0
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
3	0	0
3	1	0
3	2	0
3	3	0
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	0
6	0	1
6	1	0
6	2	1
6	3	1
6	4	0
6	5	1
6	6	1
6	7	1
6	8	0
7	0	1
7	1	1
7	2	0
7	3	1
7	4	1
7	5	1
7	6	0
7	7	0
7	8	0
8	0	0
8	1	1
8	2	1
8	3	1
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
9	0	0
9	1	0
9	2	1
9	3	1
9	4	0
9	5	1
9	6	0
9	7	0
9	8	0


==> latch_example.csv <==
time	x	y
0	0	0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	1	1
23	0	1
24	0	1
25	0	1
26	0	1
27	0	1
28	0	1
29	0	1
30	0	1
31	0	1
32	0	1
33	0	1
34	0	1
35	0	1
36	0	1
37	0	1
38	0	1
39	0	1
40	0	1
41	0	1
42	0	1
43	0	1
44	0	1
45	0	1
46	0	1
47	0	1
48	0	1
49	1	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	1	1
88	0	1
89	0	1
90	0	1
91	0	1
92	0	1
93	0	1
94	0	1
95	0	1
96	0	1
97	0	1
98	0	1
99	0	1
100	0	1


==> latch_example_signal.csv <==
time	x	y	yhat
0	0	0	0
1	0	0	0
2	0	0	0
3	0	0	0
4	0	0	0
5	0	0	0
6	0	0	0
7	0	0	0
8	0	0	0
9	0	0	0
10	0	0	0
11	0	0	0
12	0	0	0
13	0	0	0
14	0	0	0
15	0	0	0
16	0	0	0
17	0	0	0
18	0	0	0
19	0	0	0
20	0	0	0
21	0	0	0
22	0	0	0
23	0	0	0
24	0	0	0
25	0	0	0
26	0	0	0
27	0	0	0
28	0	0	0
29	0	0	0
30	0	0	0
31	0	0	0
32	0	0	0
33	0	0	0
34	0	0	0
35	0	0	0
36	0	0	0
37	0	0	0
38	0	0	0
39	0	0	0
40	0	0	0
41	0	0	0
42	0	0	0
43	0	0	0
44	0	0	0
45	0	0	0
46	0	0	0
47	0	0	0
48	0	0	0
49	0	0	0
50	0	0	0
51	0	0	0
52	0	0	0
53	0	0	0
54	0	0	0
55	0	0	0
56	0	0	0
57	0	0	0
58	0	0	0
59	0	0	0
60	0	0	0
61	0	0	0
62	0	0	0
63	0	0	0
64	0	0	0
65	0	0	0
66	0	0	0
67	0	0	0
68	0	0	0
69	0	0	0
70	0	0	0
71	0	0	0
72	0	0	0
73	0	0	0
74	0	0	0
75	0	0	0
76	0	0	0
77	0	0	0
78	0	0	0
79	0	0	0
80	0	0	0
81	0	0	0
82	0	0	0
83	0	0	0
84	0	0	0
85	0	0	0
86	0	0	0
87	0	0	0
88	0	0	0
89	0	0	0
90	0	0	0
91	0	0	0
92	0	0	0
93	0	0	0
94	0	0	0
95	0	0	0
96	0	0	0
97	0	0	0
98	0	0	0
99	0	0	0
100	0	0	0
101	0	0	0
102	0	0	0
103	0	0	0
104	0	0	0
105	0	0	0
106	0	0	0
107	0	0	0
108	0	0	0
109	0	0	0
110	0	0	0
111	0	0	0
112	0	0	0
113	0	0	0
114	0	0	0
115	0	0	0
116	0	0	0
117	0	0	0
118	0	0	0
119	0	0	0
120	0	0	0
121	0	0	0
122	0	0	0
123	0	0	0
124	0	0	0
125	0	0	0
126	0	0	0
127	0	0	0
128	0	0	0
129	0	0	0
130	0	0	0
131	0	0	0
132	0	0	0
133	0	0	0
134	0	0	0
135	0	0	0
136	0	0	0
137	0	0	0
138	1	1	1
139	0	1	1
140	0	1	1
141	0	1	1
142	0	1	1
143	0	1	1
144	0	1	1
145	0	1	1
146	0	1	1
147	0	1	1
148	0	1	1
149	0	1	1
150	0	1	1
151	0	1	1
152	0	1	1
153	0	1	1
154	0	1	1
155	0	1	1
156	0	1	1
157	0	1	1
158	0	1	1
159	0	1	1
160	0	1	1
161	0	1	1
162	0	1	1
163	0	1	1
164	0	1	1
165	0	1	1
166	0	1	1
167	0	1	1
168	0	1	1
169	0	1	1
170	0	1	1
171	0	1	1
172	0	1	1
173	0	1	1
174	0	1	1
175	0	1	1
176	0	1	1
177	0	1	1
178	0	1	1
179	0	1	1
180	0	1	1
181	0	1	1
182	0	1	1
183	0	1	1
184	0	1	1
185	0	1	1
186	0	1	1
187	0	1	1
188	0	1	1
189	0	1	1
190	0	1	1
191	0	1	1
192	0	1	1
193	0	1	1
194	0	1	1
195	0	1	1
196	0	1	1
197	0	1	1
198	0	1	1
199	0	1	1
200	0	1	1
201	0	1	1
202	0	1	1
203	0	1	1
204	0	1	1
205	0	1	1
206	0	1	1
207	0	1	1
208	0	1	1
209	0	1	1
210	0	1	1
211	0	1	1
212	0	1	1
213	0	1	1
214	0	1	1
215	0	1	1
216	0	1	1
217	0	1	1
218	0	1	1
219	0	1	1
220	0	1	1
221	0	1	1
222	0	1	1
223	0	1	1
224	0	1	1
225	0	1	1
226	0	1	1
227	0	1	1
228	0	1	1
229	0	1	1
230	0	1	1
231	0	1	1
232	0	1	1
233	0	1	1
234	0	1	1
235	0	1	1
236	0	1	1
237	0	1	1
238	0	1	1
239	0	1	1
240	0	1	1
241	0	1	1
242	0	1	1
243	0	1	1
244	0	1	1
245	0	1	1
246	0	1	1
247	0	1	1
248	0	1	1
249	0	1	1
250	0	1	1
251	0	1	1
252	0	1	1
253	0	1	1
254	0	1	1
255	0	1	1
256	0	1	1
257	0	1	1
258	0	1	1
259	0	1	1
260	0	1	1
261	0	1	1
262	0	1	1
263	0	1	1
264	0	1	1
265	0	1	1
266	0	1	1
267	0	1	1
268	0	1	1
269	0	1	1
270	0	1	1
271	0	1	1
272	0	1	1
273	0	1	1
274	0	1	1
275	0	1	1
276	0	1	1
277	0	1	1
278	0	1	1
279	0	1	1
280	0	1	1
281	0	1	1
282	0	1	1
283	0	1	1
284	0	1	1
285	0	1	1
286	0	1	1
287	0	1	1
288	0	1	1
289	0	1	1
290	0	1	1
291	0	1	1
292	0	1	1
293	0	1	1
294	0	1	1
295	0	1	1
296	0	1	1
297	0	1	1
298	0	1	1
299	0	1	1
300	0	1	1
301	0	1	1
302	0	1	1
303	0	1	1
304	0	1	1
305	1	0	4.46452e-08
306	0	0	1.66401e-08
307	0	0	7.30697e-09
308	0	0	3.95512e-09
309	0	0	2.92593e-09
310	0	0	2.59231e-09
311	0	0	2.42428e-09
312	0	0	2.28649e-09
313	0	0	2.19108e-09
314	0	0	2.14231e-09
315	0	0	2.13424e-09
316	0	0	2.15309e-09
317	0	0	2.18587e-09
318	0	0	2.22285e-09
319	0	0	2.25807e-09
320	0	0	2.28844e-09
321	0	0	2.31282e-09
322	0	0	2.33123e-09
323	0	0	2.34427e-09
324	0	0	2.35279e-09
325	0	0	2.35767e-09
326	0	0	2.35975e-09
327	0	0	2.35975e-09
328	0	0	2.35825e-09
329	0	0	2.35573e-09
330	0	0	2.35258e-09
331	0	0	2.34906e-09
332	0	0	2.3454e-09
333	0	0	2.34174e-09
334	0	0	2.33819e-09
335	0	0	2.33482e-09
336	0	0	2.33166e-09
337	0	0	2.32875e-09
338	0	0	2.32609e-09
339	0	0	2.32369e-09
340	0	0	2.32152e-09
341	0	0	2.31959e-09
342	0	0	2.31787e-09
343	0	0	2.31634e-09
344	0	0	2.315e-09
345	0	0	2.31382e-09
346	0	0	2.31278e-09
347	0	0	2.31187e-09
348	0	0	2.31108e-09
349	0	0	2.31039e-09
350	0	0	2.30979e-09
351	0	0	2.30927e-09
352	0	0	2.30882e-09
353	0	0	2.30843e-09
354	0	0	2.30809e-09
355	0	0	2.3078e-09
356	0	0	2.30755e-09
357	0	0	2.30733e-09
358	0	0	2.30714e-09
359	0	0	2.30698e-09
360	0	0	2.30684e-09
361	0	0	2.30672e-09
362	0	0	2.30662e-09
363	0	0	2.30653e-09
364	0	0	2.30646e-09
365	0	0	2.30639e-09
366	0	0	2.30634e-09
367	0	0	2.30629e-09
368	0	0	2.30625e-09
369	0	0	2.30622e-09
370	0	0	2.30619e-09
371	0	0	2.30616e-09
372	0	0	2.30614e-09
373	0	0	2.30612e-09
374	0	0	2.3061e-09
375	0	0	2.30609e-09
376	0	0	2.30608e-09
377	0	0	2.30607e-09
378	0	0	2.30606e-09
379	0	0	2.30605e-09
380	0	0	2.30604e-09
381	0	0	2.30604e-09
382	0	0	2.30603e-09
383	0	0	2.30603e-09
384	0	0	2.30603e-09
385	0	0	2.30602e-09
386	0	0	2.30602e-09
387	0	0	2.30602e-09
388	0	0	2.30602e-09
389	0	0	2.30602e-09
390	0	0	2.30602e-09
391	0	0	2.30601e-09
392	0	0	2.30601e-09
393	0	0	2.30601e-09
394	0	0	2.30601e-09
395	0	0	2.30601e-09
396	0	0	2.30601e-09
397	0	0	2.30601e-09
398	0	0	2.30601e-09
399	0	0	2.30601e-09
400	0	0	2.30601e-09
401	0	0	2.30601e-09
402	0	0	2.30601e-09
403	0	0	2.30601e-09
404	0	0	2.30601e-09
405	0	0	2.30601e-09
406	0	0	2.30601e-09
407	0	0	2.30601e-09
408	0	0	2.30601e-09
409	0	0	2.30601e-09
410	0	0	2.30601e-09
411	0	0	2.30601e-09
412	0	0	2.30601e-09
413	0	0	2.30601e-09
414	0	0	2.30601e-09
415	0	0	2.30601e-09
416	0	0	2.30601e-09
417	0	0	2.30601e-09
418	0	0	2.30601e-09
419	0	0	2.30601e-09
420	0	0	2.30601e-09
421	0	0	2.30601e-09
422	0	0	2.30601e-09
423	0	0	2.30601e-09
424	0	0	2.30601e-09
425	0	0	2.30601e-09
426	0	0	2.30601e-09
427	0	0	2.30601e-09
428	0	0	2.30601e-09
429	0	0	2.30601e-09
430	0	0	2.30601e-09
431	0	0	2.30601e-09
432	0	0	2.30601e-09
433	0	0	2.30601e-09
434	0	0	2.30601e-09
435	0	0	2.30601e-09
436	0	0	2.30601e-09
437	0	0	2.30601e-09
438	0	0	2.30601e-09
439	0	0	2.30601e-09
440	0	0	2.30601e-09
441	0	0	2.30601e-09
442	0	0	2.30601e-09
443	0	0	2.30601e-09
444	0	0	2.30601e-09
445	0	0	2.30601e-09
446	0	0	2.30601e-09
447	0	0	2.30601e-09
448	0	0	2.30601e-09
449	0	0	2.30601e-09
450	0	0	2.30601e-09
451	0	0	2.30601e-09
452	0	0	2.30601e-09
453	0	0	2.30601e-09
454	0	0	2.30601e-09
455	0	0	2.30601e-09
456	0	0	2.30601e-09
457	0	0	2.30601e-09
458	0	0	2.30601e-09
459	0	0	2.30601e-09
460	0	0	2.30601e-09
461	0	0	2.30601e-09
462	0	0	2.30601e-09
463	0	0	2.30601e-09
464	0	0	2.30601e-09
465	0	0	2.30601e-09
466	0	0	2.30601e-09
467	0	0	2.30601e-09
468	0	0	2.30601e-09
469	0	0	2.30601e-09
470	0	0	2.30601e-09
471	0	0	2.30601e-09
472	0	0	2.30601e-09
473	0	0	2.30601e-09
474	0	0	2.30601e-09
475	0	0	2.30601e-09
476	0	0	2.30601e-09
477	0	0	2.30601e-09
478	0	0	2.30601e-09
479	0	0	2.30601e-09
480	0	0	2.30601e-09
481	0	0	2.30601e-09
482	0	0	2.30601e-09
483	0	0	2.30601e-09
484	0	0	2.30601e-09
485	0	0	2.30601e-09
486	0	0	2.30601e-09
487	0	0	2.30601e-09
488	0	0	2.30601e-09
489	0	0	2.30601e-09
490	0	0	2.30601e-09
491	0	0	2.30601e-09
492	0	0	2.30601e-09
493	1	1	1
494	0	1	1
495	0	1	1
496	0	1	1
497	0	1	1
498	0	1	1
499	0	1	1
500	0	1	1
501	0	1	1
502	0	1	1
503	0	1	1
504	0	1	1
505	0	1	1
506	0	1	1
507	0	1	1
508	0	1	1
509	0	1	1
510	0	1	1
511	0	1	1
512	0	1	1
513	0	1	1
514	0	1	1
515	0	1	1
516	0	1	1
517	0	1	1
518	0	1	1
519	0	1	1
520	0	1	1
521	0	1	1
522	0	1	1
523	0	1	1
524	0	1	1
525	0	1	1
526	0	1	1
527	0	1	1
528	0	1	1
529	0	1	1
530	0	1	1
531	0	1	1
532	0	1	1
533	0	1	1
534	0	1	1
535	0	1	1
536	0	1	1
537	0	1	1
538	0	1	1
539	0	1	1
540	0	1	1
541	0	1	1
542	0	1	1
543	0	1	1
544	0	1	1
545	0	1	1
546	0	1	1
547	0	1	1
548	0	1	1
549	0	1	1
550	0	1	1
551	0	1	1
552	0	1	1
553	0	1	1
554	0	1	1
555	0	1	1
556	0	1	1
557	0	1	1
558	0	1	1
559	0	1	1
560	0	1	1
561	0	1	1
562	0	1	1
563	0	1	1
564	0	1	1
565	0	1	1
566	0	1	1
567	0	1	1
568	0	1	1
569	0	1	1
570	0	1	1
571	0	1	1
572	0	1	1
573	0	1	1
574	0	1	1
575	0	1	1
576	0	1	1
577	0	1	1
578	0	1	1
579	0	1	1
580	0	1	1
581	0	1	1
582	0	1	1
583	0	1	1
584	0	1	1
585	0	1	1
586	0	1	1
587	0	1	1
588	0	1	1
589	0	1	1
590	0	1	1
591	0	1	1
592	0	1	1
593	0	1	1
594	0	1	1
595	0	1	1
596	0	1	1
597	0	1	1
598	0	1	1
599	0	1	1
600	0	1	1
601	0	1	1
602	0	1	1
603	0	1	1
604	0	1	1
605	0	1	1
606	0	1	1
607	0	1	1
608	0	1	1
609	0	1	1
610	0	1	1
611	0	1	1
612	0	1	1
613	0	1	1
614	0	1	1
615	0	1	1
616	0	1	1
617	0	1	1
618	0	1	1
619	0	1	1
620	0	1	1
621	0	1	1
622	0	1	1
623	0	1	1
624	0	1	1
625	0	1	1
626	0	1	1
627	0	1	1
628	0	1	1
629	0	1	1
630	0	1	1
631	0	1	1
632	0	1	1
633	0	1	1
634	0	1	1
635	0	1	1
636	0	1	1
637	0	1	1
638	0	1	1
639	0	1	1
640	0	1	1
641	0	1	1
642	0	1	1
643	0	1	1
644	0	1	1
645	0	1	1
646	0	1	1
647	0	1	1
648	0	1	1
649	0	1	1
650	0	1	1
651	0	1	1
652	0	1	1
653	0	1	1
654	0	1	1
655	0	1	1
656	0	1	1
657	0	1	1
658	0	1	1
659	0	1	1
660	0	1	1
661	0	1	1
662	0	1	1
663	0	1	1
664	0	1	1
665	0	1	1
666	0	1	1
667	0	1	1
668	0	1	1
669	0	1	1
670	0	1	1
671	0	1	1
672	0	1	1
673	0	1	1
674	0	1	1
675	0	1	1
676	0	1	1
677	0	1	1
678	0	1	1
679	0	1	1
680	0	1	1
681	0	1	1
682	0	1	1
683	0	1	1
684	0	1	1
685	0	1	1
686	0	1	1
687	0	1	1
688	0	1	1
689	0	1	1
690	0	1	1
691	0	1	1
692	0	1	1
693	0	1	1
694	0	1	1
695	0	1	1
696	0	1	1
697	0	1	1
698	0	1	1
699	0	1	1
700	0	1	1
701	0	1	1
702	0	1	1
703	0	1	1
704	0	1	1
705	0	1	1
706	0	1	1
707	0	1	1
708	0	1	1
709	0	1	1
710	0	1	1
711	0	1	1
712	0	1	1
713	0	1	1
714	0	1	1
715	1	0	4.46452e-08
716	0	0	1.66401e-08
717	0	0	7.30697e-09
718	0	0	3.95512e-09
719	0	0	2.92593e-09
720	0	0	2.59231e-09
721	0	0	2.42428e-09
722	0	0	2.28649e-09
723	0	0	2.19108e-09
724	0	0	2.14231e-09
725	0	0	2.13424e-09
726	0	0	2.15309e-09
727	0	0	2.18587e-09
728	0	0	2.22285e-09
729	0	0	2.25807e-09
730	0	0	2.28844e-09
731	0	0	2.31282e-09
732	0	0	2.33123e-09
733	0	0	2.34427e-09
734	0	0	2.35279e-09
735	0	0	2.35767e-09
736	0	0	2.35975e-09
737	0	0	2.35975e-09
738	0	0	2.35825e-09
739	0	0	2.35573e-09
740	0	0	2.35258e-09
741	0	0	2.34906e-09
742	0	0	2.3454e-09
743	0	0	2.34174e-09
744	0	0	2.33819e-09
745	0	0	2.33482e-09
746	0	0	2.33166e-09
747	0	0	2.32875e-09
748	0	0	2.32609e-09
749	0	0	2.32369e-09
750	0	0	2.32152e-09
751	0	0	2.31959e-09
752	0	0	2.31787e-09
753	0	0	2.31634e-09
754	0	0	2.315e-09
755	0	0	2.31382e-09
756	0	0	2.31278e-09
757	0	0	2.31187e-09
758	0	0	2.31108e-09
759	0	0	2.31039e-09
760	0	0	2.30979e-09
761	0	0	2.30927e-09
762	0	0	2.30882e-09
763	0	0	2.30843e-09
764	0	0	2.30809e-09
765	0	0	2.3078e-09
766	0	0	2.30755e-09
767	0	0	2.30733e-09
768	0	0	2.30714e-09
769	0	0	2.30698e-09
770	0	0	2.30684e-09
771	0	0	2.30672e-09
772	0	0	2.30662e-09
773	0	0	2.30653e-09
774	0	0	2.30646e-09
775	0	0	2.30639e-09
776	0	0	2.30634e-09
777	0	0	2.30629e-09
778	0	0	2.30625e-09
779	0	0	2.30622e-09
780	0	0	2.30619e-09
781	0	0	2.30616e-09
782	0	0	2.30614e-09
783	0	0	2.30612e-09
784	0	0	2.3061e-09
785	0	0	2.30609e-09
786	0	0	2.30608e-09
787	0	0	2.30607e-09
788	0	0	2.30606e-09
789	0	0	2.30605e-09
790	0	0	2.30604e-09
791	0	0	2.30604e-09
792	0	0	2.30603e-09
793	0	0	2.30603e-09
794	0	0	2.30603e-09
795	0	0	2.30602e-09
796	0	0	2.30602e-09
797	0	0	2.30602e-09
798	0	0	2.30602e-09
799	0	0	2.30602e-09
800	0	0	2.30602e-09
801	0	0	2.30601e-09
802	0	0	2.30601e-09
803	0	0	2.30601e-09
804	0	0	2.30601e-09
805	0	0	2.30601e-09
806	0	0	2.30601e-09
807	0	0	2.30601e-09
808	0	0	2.30601e-09
809	0	0	2.30601e-09
810	0	0	2.30601e-09
811	0	0	2.30601e-09
812	0	0	2.30601e-09
813	0	0	2.30601e-09
814	0	0	2.30601e-09
815	0	0	2.30601e-09
816	0	0	2.30601e-09
817	0	0	2.30601e-09
818	0	0	2.30601e-09
819	0	0	2.30601e-09
820	0	0	2.30601e-09
821	0	0	2.30601e-09
822	0	0	2.30601e-09
823	0	0	2.30601e-09
824	0	0	2.30601e-09
825	0	0	2.30601e-09
826	0	0	2.30601e-09
827	0	0	2.30601e-09
828	0	0	2.30601e-09
829	0	0	2.30601e-09
830	0	0	2.30601e-09
831	0	0	2.30601e-09
832	0	0	2.30601e-09
833	0	0	2.30601e-09
834	0	0	2.30601e-09
835	0	0	2.30601e-09
836	0	0	2.30601e-09
837	0	0	2.30601e-09
838	0	0	2.30601e-09
839	0	0	2.30601e-09
840	0	0	2.30601e-09
841	0	0	2.30601e-09
842	0	0	2.30601e-09
843	0	0	2.30601e-09
844	0	0	2.30601e-09
845	0	0	2.30601e-09
846	0	0	2.30601e-09
847	0	0	2.30601e-09
848	0	0	2.30601e-09
849	0	0	2.30601e-09
850	0	0	2.30601e-09
851	0	0	2.30601e-09
852	0	0	2.30601e-09
853	0	0	2.30601e-09
854	0	0	2.30601e-09
855	0	0	2.30601e-09
856	0	0	2.30601e-09
857	0	0	2.30601e-09
858	0	0	2.30601e-09
859	0	0	2.30601e-09
860	0	0	2.30601e-09
861	0	0	2.30601e-09
862	0	0	2.30601e-09
863	0	0	2.30601e-09
864	0	0	2.30601e-09
865	0	0	2.30601e-09
866	0	0	2.30601e-09
867	0	0	2.30601e-09
868	0	0	2.30601e-09
869	0	0	2.30601e-09
870	0	0	2.30601e-09
871	0	0	2.30601e-09
872	0	0	2.30601e-09
873	0	0	2.30601e-09
874	0	0	2.30601e-09
875	0	0	2.30601e-09
876	0	0	2.30601e-09
877	0	0	2.30601e-09
878	0	0	2.30601e-09
879	0	0	2.30601e-09
880	0	0	2.30601e-09
881	0	0	2.30601e-09
882	0	0	2.30601e-09
883	0	0	2.30601e-09
884	0	0	2.30601e-09
885	0	0	2.30601e-09
886	0	0	2.30601e-09
887	0	0	2.30601e-09
888	0	0	2.30601e-09
889	0	0	2.30601e-09
890	0	0	2.30601e-09
891	0	0	2.30601e-09
892	0	0	2.30601e-09
893	0	0	2.30601e-09
894	0	0	2.30601e-09
895	0	0	2.30601e-09
896	1	1	1
897	0	1	1
898	0	1	1
899	0	1	1
900	0	1	1
901	0	1	1
902	0	1	1
903	0	1	1
904	0	1	1
905	0	1	1
906	0	1	1
907	0	1	1
908	0	1	1
909	0	1	1
910	0	1	1
911	0	1	1
912	0	1	1
913	0	1	1
914	0	1	1
915	0	1	1
916	0	1	1
917	0	1	1
918	0	1	1
919	0	1	1
920	0	1	1
921	0	1	1
922	0	1	1
923	0	1	1
924	0	1	1
925	0	1	1
926	0	1	1
927	0	1	1
928	0	1	1
929	0	1	1
930	0	1	1
931	0	1	1
932	0	1	1
933	0	1	1
934	0	1	1
935	0	1	1
936	0	1	1
937	0	1	1
938	0	1	1
939	0	1	1
940	0	1	1
941	0	1	1
942	0	1	1
943	0	1	1
944	0	1	1
945	0	1	1
946	0	1	1
947	0	1	1
948	0	1	1
949	0	1	1
950	0	1	1
951	0	1	1
952	0	1	1
953	0	1	1
954	0	1	1
955	0	1	1
956	0	1	1
957	0	1	1
958	0	1	1
959	0	1	1
960	0	1	1
961	0	1	1
962	0	1	1
963	0	1	1
964	0	1	1
965	0	1	1
966	0	1	1
967	0	1	1
968	0	1	1
969	0	1	1
970	0	1	1
971	0	1	1
972	0	1	1
973	0	1	1
974	0	1	1
975	0	1	1
976	0	1	1
977	0	1	1
978	0	1	1
979	0	1	1
980	0	1	1
981	0	1	1
982	0	1	1
983	0	1	1
984	0	1	1
985	0	1	1
986	0	1	1
987	0	1	1
988	0	1	1
989	0	1	1
990	0	1	1
991	0	1	1
992	0	1	1
993	0	1	1
994	0	1	1
995	0	1	1
996	0	1	1
997	0	1	1
998	0	1	1
999	0	1	1
1000	0	1	1
1001	0	1	1
1002	0	1	1
1003	0	1	1
1004	0	1	1
1005	0	1	1
1006	0	1	1
1007	0	1	1
1008	0	1	1
1009	0	1	1
1010	0	1	1
1011	0	1	1
1012	0	1	1
1013	0	1	1
1014	0	1	1
1015	0	1	1
1016	0	1	1
1017	0	1	1
1018	0	1	1
1019	0	1	1
1020	0	1	1
1021	0	1	1
1022	0	1	1
1023	0	1	1
1024	0	1	1
1025	0	1	1
1026	0	1	1
1027	0	1	1
1028	0	1	1
1029	0	1	1
1030	0	1	1
1031	0	1	1
1032	0	1	1
1033	0	1	1
1034	0	1	1
1035	0	1	1
1036	0	1	1
1037	0	1	1
1038	0	1	1
1039	0	1	1
1040	0	1	1
1041	0	1	1
1042	0	1	1
1043	0	1	1
1044	0	1	1
1045	0	1	1
1046	0	1	1
1047	0	1	1
1048	0	1	1
1049	0	1	1
1050	0	1	1
1051	0	1	1
1052	0	1	1
1053	0	1	1
1054	0	1	1
1055	0	1	1
1056	0	1	1
1057	0	1	1
1058	0	1	1
1059	0	1	1
1060	0	1	1
1061	0	1	1
1062	0	1	1
1063	0	1	1
1064	0	1	1
1065	0	1	1
1066	0	1	1
1067	0	1	1
1068	0	1	1
1069	0	1	1
1070	0	1	1
1071	0	1	1
1072	0	1	1
1073	0	1	1
1074	0	1	1
1075	0	1	1
1076	0	1	1
1077	0	1	1
1078	0	1	1
1079	0	1	1
1080	0	1	1
1081	0	1	1
1082	0	1	1
1083	0	1	1
1084	0	1	1
1085	0	1	1
1086	0	1	1
1087	0	1	1
1088	0	1	1
1089	0	1	1
1090	0	1	1
1091	0	1	1
1092	0	1	1
1093	0	1	1
1094	0	1	1
1095	0	1	1
1096	0	1	1
1097	0	1	1
1098	0	1	1
1099	0	1	1
1100	0	1	1
1101	0	1	1
1102	0	1	1
1103	0	1	1
1104	0	1	1
1105	0	1	1
1106	0	1	1
1107	0	1	1
1108	0	1	1
1109	0	1	1
1110	0	1	1
1111	0	1	1
1112	0	1	1
1113	0	1	1
1114	0	1	1
1115	0	1	1
1116	0	1	1
1117	0	1	1
1118	0	1	1
1119	0	1	1
1120	0	1	1
1121	0	1	1
1122	0	1	1
1123	0	1	1
1124	0	1	1
1125	0	1	1
1126	0	1	1
1127	0	1	1
1128	0	1	1
1129	0	1	1
1130	0	1	1
1131	0	1	1
1132	0	1	1
1133	0	1	1
1134	0	1	1
1135	0	1	1
1136	0	1	1
1137	0	1	1
1138	0	1	1
1139	0	1	1
1140	0	1	1
1141	0	1	1
1142	0	1	1
1143	0	1	1
1144	0	1	1
1145	0	1	1
1146	0	1	1
1147	0	1	1
1148	0	1	1
1149	0	1	1
1150	0	1	1
1151	0	1	1
1152	0	1	1
1153	0	1	1
1154	0	1	1
1155	0	1	1
1156	0	1	1
1157	0	1	1
1158	0	1	1
1159	0	1	1
1160	0	1	1
1161	0	1	1
1162	0	1	1
1163	0	1	1
1164	0	1	1
1165	0	1	1
1166	0	1	1
1167	0	1	1
1168	0	1	1
1169	0	1	1
1170	0	1	1
1171	1	0	4.46452e-08
1172	0	0	1.66401e-08
1173	0	0	7.30697e-09
1174	0	0	3.95512e-09
1175	0	0	2.92593e-09
1176	0	0	2.59231e-09
1177	0	0	2.42428e-09
1178	0	0	2.28649e-09
1179	0	0	2.19108e-09
1180	0	0	2.14231e-09
1181	0	0	2.13424e-09
1182	0	0	2.15309e-09
1183	0	0	2.18587e-09
1184	0	0	2.22285e-09
1185	0	0	2.25807e-09
1186	0	0	2.28844e-09
1187	0	0	2.31282e-09
1188	0	0	2.33123e-09
1189	0	0	2.34427e-09
1190	0	0	2.35279e-09
1191	0	0	2.35767e-09
1192	0	0	2.35975e-09
1193	0	0	2.35975e-09
1194	0	0	2.35825e-09
1195	0	0	2.35573e-09
1196	0	0	2.35258e-09
1197	0	0	2.34906e-09
1198	0	0	2.3454e-09
1199	0	0	2.34174e-09
1200	0	0	2.33819e-09
1201	0	0	2.33482e-09
1202	0	0	2.33166e-09
1203	0	0	2.32875e-09
1204	0	0	2.32609e-09
1205	0	0	2.32369e-09
1206	0	0	2.32152e-09
1207	0	0	2.31959e-09
1208	0	0	2.31787e-09
1209	0	0	2.31634e-09
1210	0	0	2.315e-09
1211	0	0	2.31382e-09
1212	0	0	2.31278e-09
1213	0	0	2.31187e-09
1214	0	0	2.31108e-09
1215	0	0	2.31039e-09
1216	0	0	2.30979e-09
1217	0	0	2.30927e-09
1218	0	0	2.30882e-09
1219	0	0	2.30843e-09
1220	0	0	2.30809e-09
1221	0	0	2.3078e-09
1222	0	0	2.30755e-09
1223	0	0	2.30733e-09
1224	0	0	2.30714e-09
1225	0	0	2.30698e-09
1226	0	0	2.30684e-09
1227	0	0	2.30672e-09
1228	0	0	2.30662e-09
1229	0	0	2.30653e-09
1230	0	0	2.30646e-09
1231	0	0	2.30639e-09
1232	0	0	2.30634e-09
1233	0	0	2.30629e-09
1234	0	0	2.30625e-09
1235	0	0	2.30622e-09
1236	0	0	2.30619e-09
1237	0	0	2.30616e-09
1238	0	0	2.30614e-09
1239	0	0	2.30612e-09
1240	0	0	2.3061e-09
1241	0	0	2.30609e-09
1242	0	0	2.30608e-09
1243	0	0	2.30607e-09
1244	0	0	2.30606e-09
1245	0	0	2.30605e-09
1246	0	0	2.30604e-09
1247	0	0	2.30604e-09
1248	0	0	2.30603e-09
1249	0	0	2.30603e-09
1250	0	0	2.30603e-09
1251	0	0	2.30602e-09
1252	0	0	2.30602e-09
1253	0	0	2.30602e-09
1254	0	0	2.30602e-09
1255	0	0	2.30602e-09
1256	0	0	2.30602e-09
1257	0	0	2.30601e-09
1258	0	0	2.30601e-09
1259	0	0	2.30601e-09
1260	0	0	2.30601e-09
1261	0	0	2.30601e-09
1262	0	0	2.30601e-09
1263	0	0	2.30601e-09
1264	0	0	2.30601e-09
1265	0	0	2.30601e-09
1266	0	0	2.30601e-09
1267	0	0	2.30601e-09
1268	0	0	2.30601e-09
1269	0	0	2.30601e-09
1270	0	0	2.30601e-09
1271	0	0	2.30601e-09
1272	0	0	2.30601e-09
1273	0	0	2.30601e-09
1274	0	0	2.30601e-09
1275	0	0	2.30601e-09
1276	0	0	2.30601e-09
1277	0	0	2.30601e-09
1278	0	0	2.30601e-09
1279	0	0	2.30601e-09
1280	0	0	2.30601e-09
1281	0	0	2.30601e-09
1282	0	0	2.30601e-09
1283	0	0	2.30601e-09
1284	0	0	2.30601e-09
1285	0	0	2.30601e-09
1286	0	0	2.30601e-09
1287	0	0	2.30601e-09
1288	0	0	2.30601e-09
1289	0	0	2.30601e-09
1290	0	0	2.30601e-09
1291	0	0	2.30601e-09
1292	0	0	2.30601e-09
1293	0	0	2.30601e-09
1294	0	0	2.30601e-09
1295	0	0	2.30601e-09
1296	0	0	2.30601e-09
1297	0	0	2.30601e-09
1298	0	0	2.30601e-09
1299	0	0	2.30601e-09
1300	0	0	2.30601e-09
1301	0	0	2.30601e-09
1302	0	0	2.30601e-09
1303	0	0	2.30601e-09
1304	0	0	2.30601e-09
1305	0	0	2.30601e-09
1306	0	0	2.30601e-09
1307	0	0	2.30601e-09
1308	0	0	2.30601e-09
1309	0	0	2.30601e-09
1310	0	0	2.30601e-09
1311	0	0	2.30601e-09
1312	0	0	2.30601e-09
1313	0	0	2.30601e-09
1314	0	0	2.30601e-09
1315	0	0	2.30601e-09
1316	0	0	2.30601e-09
1317	0	0	2.30601e-09
1318	0	0	2.30601e-09
1319	0	0	2.30601e-09
1320	0	0	2.30601e-09
1321	0	0	2.30601e-09
1322	0	0	2.30601e-09
1323	0	0	2.30601e-09
1324	0	0	2.30601e-09
1325	0	0	2.30601e-09
1326	0	0	2.30601e-09
1327	0	0	2.30601e-09
1328	0	0	2.30601e-09
1329	0	0	2.30601e-09
1330	0	0	2.30601e-09
1331	0	0	2.30601e-09
1332	0	0	2.30601e-09
1333	0	0	2.30601e-09
1334	0	0	2.30601e-09
1335	0	0	2.30601e-09
1336	0	0	2.30601e-09
1337	0	0	2.30601e-09
1338	0	0	2.30601e-09
1339	0	0	2.30601e-09
1340	0	0	2.30601e-09
1341	0	0	2.30601e-09
1342	0	0	2.30601e-09
1343	0	0	2.30601e-09
1344	0	0	2.30601e-09
1345	0	0	2.30601e-09
1346	0	0	2.30601e-09
1347	0	0	2.30601e-09
1348	0	0	2.30601e-09
1349	0	0	2.30601e-09
1350	0	0	2.30601e-09
1351	0	0	2.30601e-09
1352	0	0	2.30601e-09
1353	0	0	2.30601e-09
1354	0	0	2.30601e-09
1355	0	0	2.30601e-09
1356	0	0	2.30601e-09
1357	0	0	2.30601e-09
1358	0	0	2.30601e-09
1359	0	0	2.30601e-09
1360	0	0	2.30601e-09
1361	0	0	2.30601e-09
1362	1	1	1
1363	0	1	1
1364	0	1	1
1365	0	1	1
1366	0	1	1
1367	0	1	1
1368	0	1	1
1369	0	1	1
1370	0	1	1
1371	0	1	1
1372	0	1	1
1373	0	1	1
1374	0	1	1
1375	0	1	1
1376	0	1	1
1377	0	1	1
1378	0	1	1
1379	0	1	1
1380	0	1	1
1381	0	1	1
1382	0	1	1
1383	0	1	1
1384	0	1	1
1385	0	1	1
1386	0	1	1
1387	0	1	1
1388	0	1	1
1389	0	1	1
1390	0	1	1
1391	0	1	1
1392	0	1	1
1393	0	1	1
1394	0	1	1
1395	0	1	1
1396	0	1	1
1397	0	1	1
1398	0	1	1
1399	0	1	1
1400	0	1	1
1401	0	1	1
1402	0	1	1
1403	0	1	1
1404	0	1	1
1405	0	1	1
1406	0	1	1
1407	0	1	1
1408	0	1	1
1409	0	1	1
1410	0	1	1
1411	0	1	1
1412	0	1	1
1413	0	1	1
1414	0	1	1
1415	0	1	1
1416	0	1	1
1417	0	1	1
1418	0	1	1
1419	0	1	1
1420	0	1	1
1421	0	1	1
1422	0	1	1
1423	0	1	1
1424	0	1	1
1425	0	1	1
1426	0	1	1
1427	0	1	1
1428	0	1	1
1429	0	1	1
1430	0	1	1
1431	0	1	1
1432	0	1	1
1433	0	1	1
1434	0	1	1
1435	0	1	1
1436	0	1	1
1437	0	1	1
1438	0	1	1
1439	0	1	1
1440	0	1	1
1441	0	1	1
1442	0	1	1
1443	0	1	1
1444	0	1	1
1445	0	1	1
1446	0	1	1
1447	0	1	1
1448	0	1	1
1449	0	1	1
1450	0	1	1
1451	0	1	1
1452	0	1	1
1453	0	1	1
1454	0	1	1
1455	0	1	1
1456	0	1	1
1457	0	1	1
1458	0	1	1
1459	0	1	1
1460	0	1	1
1461	0	1	1
1462	0	1	1
1463	0	1	1
1464	0	1	1
1465	0	1	1
1466	0	1	1
1467	0	1	1
1468	0	1	1
1469	0	1	1
1470	0	1	1
1471	0	1	1
1472	0	1	1
1473	0	1	1
1474	0	1	1
1475	0	1	1
1476	0	1	1
1477	0	1	1
1478	0	1	1
1479	0	1	1
1480	0	1	1
1481	0	1	1
1482	0	1	1
1483	0	1	1
1484	0	1	1
1485	0	1	1
1486	0	1	1
1487	0	1	1
1488	0	1	1
1489	0	1	1
1490	0	1	1
1491	0	1	1
1492	0	1	1
1493	0	1	1
1494	0	1	1
1495	0	1	1
1496	0	1	1
1497	0	1	1
1498	0	1	1
1499	0	1	1
1500	0	1	1
1501	0	1	1
1502	0	1	1
1503	0	1	1
1504	0	1	1
1505	0	1	1
1506	0	1	1
1507	0	1	1
1508	0	1	1
1509	0	1	1
1510	0	1	1
1511	0	1	1
1512	0	1	1
1513	0	1	1
1514	0	1	1
1515	0	1	1
1516	0	1	1
1517	0	1	1
1518	0	1	1
1519	0	1	1
1520	0	1	1
1521	0	1	1
1522	0	1	1
1523	0	1	1
1524	0	1	1
1525	0	1	1
1526	0	1	1
1527	0	1	1
1528	0	1	1
1529	0	1	1
1530	0	1	1
1531	0	1	1
1532	0	1	1
1533	0	1	1
1534	0	1	1
1535	0	1	1
1536	0	1	1
1537	0	1	1
1538	0	1	1
1539	0	1	1
1540	0	1	1
1541	0	1	1
1542	0	1	1
1543	0	1	1
1544	0	1	1
1545	0	1	1
1546	0	1	1
1547	0	1	1
1548	0	1	1
1549	0	1	1
1550	0	1	1
1551	0	1	1
1552	0	1	1
1553	0	1	1
1554	0	1	1
1555	0	1	1
1556	0	1	1
1557	0	1	1
1558	0	1	1
1559	0	1	1
1560	0	1	1
1561	0	1	1
1562	0	1	1
1563	0	1	1
1564	0	1	1
1565	0	1	1
1566	0	1	1
1567	0	1	1
1568	0	1	1
1569	0	1	1
1570	0	1	1
1571	0	1	1
1572	0	1	1
1573	0	1	1
1574	0	1	1
1575	0	1	1
1576	0	1	1
1577	0	1	1
1578	0	1	1
1579	0	1	1
1580	0	1	1
1581	0	1	1
1582	0	1	1
1583	0	1	1
1584	0	1	1
1585	0	1	1
1586	0	1	1
1587	0	1	1
1588	0	1	1
1589	0	1	1
1590	0	1	1
1591	0	1	1
1592	0	1	1
1593	0	1	1
1594	0	1	1
1595	0	1	1
1596	0	1	1
1597	0	1	1
1598	0	1	1
1599	0	1	1
1600	0	1	1
1601	0	1	1
1602	0	1	1
1603	0	1	1
1604	0	1	1
1605	0	1	1
1606	0	1	1
1607	0	1	1
1608	0	1	1
1609	0	1	1
1610	0	1	1
1611	0	1	1
1612	0	1	1
1613	0	1	1
1614	0	1	1
1615	0	1	1
1616	0	1	1
1617	0	1	1
1618	0	1	1
1619	0	1	1
1620	0	1	1
1621	0	1	1
1622	0	1	1
1623	0	1	1
1624	0	1	1
1625	1	0	4.46452e-08
1626	0	0	1.66401e-08
1627	0	0	7.30697e-09
1628	0	0	3.95512e-09
1629	0	0	2.92593e-09
1630	0	0	2.59231e-09
1631	0	0	2.42428e-09
1632	0	0	2.28649e-09
1633	0	0	2.19108e-09
1634	0	0	2.14231e-09
1635	0	0	2.13424e-09
1636	0	0	2.15309e-09
1637	0	0	2.18587e-09
1638	0	0	2.22285e-09
1639	0	0	2.25807e-09
1640	0	0	2.28844e-09
1641	0	0	2.31282e-09
1642	0	0	2.33123e-09
1643	0	0	2.34427e-09
1644	0	0	2.35279e-09
1645	0	0	2.35767e-09
1646	0	0	2.35975e-09
1647	0	0	2.35975e-09
1648	0	0	2.35825e-09
1649	0	0	2.35573e-09
1650	0	0	2.35258e-09
1651	0	0	2.34906e-09
1652	0	0	2.3454e-09
1653	0	0	2.34174e-09
1654	0	0	2.33819e-09
1655	0	0	2.33482e-09
1656	0	0	2.33166e-09
1657	0	0	2.32875e-09
1658	0	0	2.32609e-09
1659	0	0	2.32369e-09
1660	0	0	2.32152e-09
1661	0	0	2.31959e-09
1662	0	0	2.31787e-09
1663	0	0	2.31634e-09
1664	0	0	2.315e-09
1665	0	0	2.31382e-09
1666	0	0	2.31278e-09
1667	0	0	2.31187e-09
1668	0	0	2.31108e-09
1669	0	0	2.31039e-09
1670	0	0	2.30979e-09
1671	0	0	2.30927e-09
1672	0	0	2.30882e-09
1673	0	0	2.30843e-09
1674	0	0	2.30809e-09
1675	0	0	2.3078e-09
1676	0	0	2.30755e-09
1677	0	0	2.30733e-09
1678	0	0	2.30714e-09
1679	0	0	2.30698e-09
1680	0	0	2.30684e-09
1681	0	0	2.30672e-09
1682	0	0	2.30662e-09
1683	0	0	2.30653e-09
1684	0	0	2.30646e-09


==> latch_example_signal_readsCont.csv <==
time	read_loc
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	1
66	1
67	1
68	1
69	1
70	1
71	1
72	1
73	1
74	1
75	1
76	1
77	1
78	1
79	1
80	1
81	1
82	1
83	1
84	1
85	1
86	1
87	1
88	1
89	1
90	1
91	1
92	1
93	1
94	1
95	1
96	1
97	1
98	1
99	1
100	1
101	1
102	1
103	1
104	1
105	1
106	1
107	1
108	1
109	1
110	1
111	1
112	1
113	1
114	1
115	1
116	1
117	1
118	1
119	1
120	1
121	1
122	1
123	1
124	1
125	1
126	1
127	1
128	1
129	1
130	1
131	1
132	1
133	1
134	1
135	1
136	1
137	1
138	1
139	1
140	1
141	1
142	1
143	1
144	1
145	1
146	1
147	1
148	1
149	1
150	1
151	1
152	1
153	1
154	1
155	1
156	1
157	1
158	1
159	1
160	1
161	1
162	1
163	1
164	1
165	1
166	1
167	1
168	1
169	1
170	1
171	1
172	1
173	1
174	1
175	1
176	1
177	1
178	1
179	1
180	1
181	1
182	1
183	1
184	1
185	1
186	1
187	1
188	1
189	1
190	1
191	1
192	1
193	1
194	1
195	1
196	1
197	1
198	1
199	1
200	1
201	1
202	1
203	1
204	1
205	1
206	1
207	1
208	1
209	1
210	1
211	1
212	1
213	1
214	1
215	1
216	1
217	1
218	1
219	1
220	1
221	1
222	1
223	1
224	1
225	1
226	1
227	1
228	1
229	1
230	1
231	1
232	1
233	1
234	1
235	1
236	1
237	1
238	1
239	1
240	1
241	1
242	1
243	1
244	1
245	1
246	1
247	1
248	1
249	1
250	1
251	1
252	1
253	1
254	1
255	1
256	1
257	1
258	1
259	1
260	1
261	1
262	1
263	1
264	1
265	1
266	1
267	1
268	1
269	1
270	1
271	1
272	1
273	1
274	1
275	1
276	1
277	1
278	1
279	1
280	1
281	1
282	1
283	1
284	1
285	1
286	1
287	1
288	1
289	1
290	1
291	1
292	1
293	1
294	1
295	1
296	1
297	1
298	1
299	1
300	1
301	1
302	1
303	1
304	1
305	0
306	2
307	2
308	2
309	2
310	2
311	2
312	2
313	2
314	2
315	2
316	2
317	2
318	2
319	2
320	2
321	2
322	2
323	2
324	2
325	2
326	2
327	2
328	2
329	2
330	2
331	2
332	2
333	2
334	2
335	2
336	2
337	2
338	2
339	2
340	2
341	2
342	2
343	2
344	2
345	2
346	2
347	2
348	2
349	2
350	2
351	2
352	2
353	2
354	2
355	2
356	2
357	2
358	2
359	2
360	2
361	2
362	2
363	2
364	2
365	2
366	2
367	2
368	2
369	2
370	2
371	2
372	2
373	2
374	2
375	2
376	2
377	2
378	2
379	2
380	2
381	2
382	2
383	2
384	2
385	2
386	2
387	2
388	2
389	2
390	2
391	2
392	2
393	2
394	2
395	2
396	2
397	2
398	2
399	2
400	2
401	2
402	2
403	2
404	2
405	2
406	2
407	2
408	2
409	2
410	2
411	2
412	2
413	2
414	2
415	2
416	2
417	2
418	2
419	2
420	2
421	2
422	2
423	2
424	2
425	2
426	2
427	2
428	2
429	2
430	2
431	2
432	2
433	2
434	2
435	2
436	2
437	2
438	2
439	2
440	2
441	2
442	2
443	2
444	2
445	2
446	2
447	2
448	2
449	2
450	2
451	2
452	2
453	2
454	2
455	2
456	2
457	2
458	2
459	2
460	2
461	2
462	2
463	2
464	2
465	2
466	2
467	2
468	2
469	2
470	2
471	2
472	2
473	2
474	2
475	2
476	2
477	2
478	2
479	2
480	2
481	2
482	2
483	2
484	2
485	2
486	2
487	2
488	2
489	2
490	2
491	2
492	2
493	0
494	1
495	1
496	1
497	1
498	1
499	1
500	1
501	1
502	1
503	1
504	1
505	1
506	1
507	1
508	1
509	1
510	1
511	1
512	1
513	1
514	1
515	1
516	1
517	1
518	1
519	1
520	1
521	1
522	1
523	1
524	1
525	1
526	1
527	1
528	1
529	1
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1
555	1
556	1
557	1
558	1
559	1
560	1
561	1
562	1
563	1
564	1
565	1
566	1
567	1
568	1
569	1
570	1
571	1
572	1
573	1
574	1
575	1
576	1
577	1
578	1
579	1
580	1
581	1
582	1
583	1
584	1
585	1
586	1
587	1
588	1
589	1
590	1
591	1
592	1
593	1
594	1
595	1
596	1
597	1
598	1
599	1
600	1
601	1
602	1
603	1
604	1
605	1
606	1
607	1
608	1
609	1
610	1
611	1
612	1
613	1
614	1
615	1
616	1
617	1
618	1
619	1
620	1
621	1
622	1
623	1
624	1
625	1
626	1
627	1
628	1
629	1
630	1
631	1
632	1
633	1
634	1
635	1
636	1
637	1
638	1
639	1
640	1
641	1
642	1
643	1
644	1
645	1
646	1
647	1
648	1
649	1
650	1
651	1
652	1
653	1
654	1
655	1
656	1
657	1
658	1
659	1
660	1
661	1
662	1
663	1
664	1
665	1
666	1
667	1
668	1
669	1
670	1
671	1
672	1
673	1
674	1
675	1
676	1
677	1
678	1
679	1
680	1
681	1
682	1
683	1
684	1
685	1
686	1
687	1
688	1
689	1
690	1
691	1
692	1
693	1
694	1
695	1
696	1
697	1
698	1
699	1
700	1
701	1
702	1
703	1
704	1
705	1
706	1
707	1
708	1
709	1
710	1
711	1
712	1
713	1
714	1
715	0
716	2
717	2
718	2
719	2
720	2
721	2
722	2
723	2
724	2
725	2
726	2
727	2
728	2
729	2
730	2
731	2
732	2
733	2
734	2
735	2
736	2
737	2
738	2
739	2
740	2
741	2
742	2
743	2
744	2
745	2
746	2
747	2
748	2
749	2
750	2
751	2
752	2
753	2
754	2
755	2
756	2
757	2
758	2
759	2
760	2
761	2
762	2
763	2
764	2
765	2
766	2
767	2
768	2
769	2
770	2
771	2
772	2
773	2
774	2
775	2
776	2
777	2
778	2
779	2
780	2
781	2
782	2
783	2
784	2
785	2
786	2
787	2
788	2
789	2
790	2
791	2
792	2
793	2
794	2
795	2
796	2
797	2
798	2
799	2
800	2
801	2
802	2
803	2
804	2
805	2
806	2
807	2
808	2
809	2
810	2
811	2
812	2
813	2
814	2
815	2
816	2
817	2
818	2
819	2
820	2
821	2
822	2
823	2
824	2
825	2
826	2
827	2
828	2
829	2
830	2
831	2
832	2
833	2
834	2
835	2
836	2
837	2
838	2
839	2
840	2
841	2
842	2
843	2
844	2
845	2
846	2
847	2
848	2
849	2
850	2
851	2
852	2
853	2
854	2
855	2
856	2
857	2
858	2
859	2
860	2
861	2
862	2
863	2
864	2
865	2
866	2
867	2
868	2
869	2
870	2
871	2
872	2
873	2
874	2
875	2
876	2
877	2
878	2
879	2
880	2
881	2
882	2
883	2
884	2
885	2
886	2
887	2
888	2
889	2
890	2
891	2
892	2
893	2
894	2
895	2
896	0
897	1
898	1
899	1
900	1
901	1
902	1
903	1
904	1
905	1
906	1
907	1
908	1
909	1
910	1
911	1
912	1
913	1
914	1
915	1
916	1
917	1
918	1
919	1
920	1
921	1
922	1
923	1
924	1
925	1
926	1
927	1
928	1
929	1
930	1
931	1
932	1
933	1
934	1
935	1
936	1
937	1
938	1
939	1
940	1
941	1
942	1
943	1
944	1
945	1
946	1
947	1
948	1
949	1
950	1
951	1
952	1
953	1
954	1
955	1
956	1
957	1
958	1
959	1
960	1
961	1
962	1
963	1
964	1
965	1
966	1
967	1
968	1
969	1
970	1
971	1
972	1
973	1
974	1
975	1
976	1
977	1
978	1
979	1
980	1
981	1
982	1
983	1
984	1
985	1
986	1
987	1
988	1
989	1
990	1
991	1
992	1
993	1
994	1
995	1
996	1
997	1
998	1
999	1
1000	1
1001	1
1002	1
1003	1
1004	1
1005	1
1006	1
1007	1
1008	1
1009	1
1010	1
1011	1
1012	1
1013	1
1014	1
1015	1
1016	1
1017	1
1018	1
1019	1
1020	1
1021	1
1022	1
1023	1
1024	1
1025	1
1026	1
1027	1
1028	1
1029	1
1030	1
1031	1
1032	1
1033	1
1034	1
1035	1
1036	1
1037	1
1038	1
1039	1
1040	1
1041	1
1042	1
1043	1
1044	1
1045	1
1046	1
1047	1
1048	1
1049	1
1050	1
1051	1
1052	1
1053	1
1054	1
1055	1
1056	1
1057	1
1058	1
1059	1
1060	1
1061	1
1062	1
1063	1
1064	1
1065	1
1066	1
1067	1
1068	1
1069	1
1070	1
1071	1
1072	1
1073	1
1074	1
1075	1
1076	1
1077	1
1078	1
1079	1
1080	1
1081	1
1082	1
1083	1
1084	1
1085	1
1086	1
1087	1
1088	1
1089	1
1090	1
1091	1
1092	1
1093	1
1094	1
1095	1
1096	1
1097	1
1098	1
1099	1
1100	1
1101	1
1102	1
1103	1
1104	1
1105	1
1106	1
1107	1
1108	1
1109	1
1110	1
1111	1
1112	1
1113	1
1114	1
1115	1
1116	1
1117	1
1118	1
1119	1
1120	1
1121	1
1122	1
1123	1
1124	1
1125	1
1126	1
1127	1
1128	1
1129	1
1130	1
1131	1
1132	1
1133	1
1134	1
1135	1
1136	1
1137	1
1138	1
1139	1
1140	1
1141	1
1142	1
1143	1
1144	1
1145	1
1146	1
1147	1
1148	1
1149	1
1150	1
1151	1
1152	1
1153	1
1154	1
1155	1
1156	1
1157	1
1158	1
1159	1
1160	1
1161	1
1162	1
1163	1
1164	1
1165	1
1166	1
1167	1
1168	1
1169	1
1170	1
1171	0
1172	2
1173	2
1174	2
1175	2
1176	2
1177	2
1178	2
1179	2
1180	2
1181	2
1182	2
1183	2
1184	2
1185	2
1186	2
1187	2
1188	2
1189	2
1190	2
1191	2
1192	2
1193	2
1194	2
1195	2
1196	2
1197	2
1198	2
1199	2
1200	2
1201	2
1202	2
1203	2
1204	2
1205	2
1206	2
1207	2
1208	2
1209	2
1210	2
1211	2
1212	2
1213	2
1214	2
1215	2
1216	2
1217	2
1218	2
1219	2
1220	2
1221	2
1222	2
1223	2
1224	2
1225	2
1226	2
1227	2
1228	2
1229	2
1230	2
1231	2
1232	2
1233	2
1234	2
1235	2
1236	2
1237	2
1238	2
1239	2
1240	2
1241	2
1242	2
1243	2
1244	2
1245	2
1246	2
1247	2
1248	2
1249	2
1250	2
1251	2
1252	2
1253	2
1254	2
1255	2
1256	2
1257	2
1258	2
1259	2
1260	2
1261	2
1262	2
1263	2
1264	2
1265	2
1266	2
1267	2
1268	2
1269	2
1270	2
1271	2
1272	2
1273	2
1274	2
1275	2
1276	2
1277	2
1278	2
1279	2
1280	2
1281	2
1282	2
1283	2
1284	2
1285	2
1286	2
1287	2
1288	2
1289	2
1290	2
1291	2
1292	2
1293	2
1294	2
1295	2
1296	2
1297	2
1298	2
1299	2
1300	2
1301	2
1302	2
1303	2
1304	2
1305	2
1306	2
1307	2
1308	2
1309	2
1310	2
1311	2
1312	2
1313	2
1314	2
1315	2
1316	2
1317	2
1318	2
1319	2
1320	2
1321	2
1322	2
1323	2
1324	2
1325	2
1326	2
1327	2
1328	2
1329	2
1330	2
1331	2
1332	2
1333	2
1334	2
1335	2
1336	2
1337	2
1338	2
1339	2
1340	2
1341	2
1342	2
1343	2
1344	2
1345	2
1346	2
1347	2
1348	2
1349	2
1350	2
1351	2
1352	2
1353	2
1354	2
1355	2
1356	2
1357	2
1358	2
1359	2
1360	2
1361	2
1362	0
1363	1
1364	1
1365	1
1366	1
1367	1
1368	1
1369	1
1370	1
1371	1
1372	1
1373	1
1374	1
1375	1
1376	1
1377	1
1378	1
1379	1
1380	1
1381	1
1382	1
1383	1
1384	1
1385	1
1386	1
1387	1
1388	1
1389	1
1390	1
1391	1
1392	1
1393	1
1394	1
1395	1
1396	1
1397	1
1398	1
1399	1
1400	1
1401	1
1402	1
1403	1
1404	1
1405	1
1406	1
1407	1
1408	1
1409	1
1410	1
1411	1
1412	1
1413	1
1414	1
1415	1
1416	1
1417	1
1418	1
1419	1
1420	1
1421	1
1422	1
1423	1
1424	1
1425	1
1426	1
1427	1
1428	1
1429	1
1430	1
1431	1
1432	1
1433	1
1434	1
1435	1
1436	1
1437	1
1438	1
1439	1
1440	1
1441	1
1442	1
1443	1
1444	1
1445	1
1446	1
1447	1
1448	1
1449	1
1450	1
1451	1
1452	1
1453	1
1454	1
1455	1
1456	1
1457	1
1458	1
1459	1
1460	1
1461	1
1462	1
1463	1
1464	1
1465	1
1466	1
1467	1
1468	1
1469	1
1470	1
1471	1
1472	1
1473	1
1474	1
1475	1
1476	1
1477	1
1478	1
1479	1
1480	1
1481	1
1482	1
1483	1
1484	1
1485	1
1486	1
1487	1
1488	1
1489	1
1490	1
1491	1
1492	1
1493	1
1494	1
1495	1
1496	1
1497	1
1498	1
1499	1
1500	1
1501	1
1502	1
1503	1
1504	1
1505	1
1506	1
1507	1
1508	1
1509	1
1510	1
1511	1
1512	1
1513	1
1514	1
1515	1
1516	1
1517	1
1518	1
1519	1
1520	1
1521	1
1522	1
1523	1
1524	1
1525	1
1526	1
1527	1
1528	1
1529	1
1530	1
1531	1
1532	1
1533	1
1534	1
1535	1
1536	1
1537	1
1538	1
1539	1
1540	1
1541	1
1542	1
1543	1
1544	1
1545	1
1546	1
1547	1
1548	1
1549	1
1550	1
1551	1
1552	1
1553	1
1554	1
1555	1
1556	1
1557	1
1558	1
1559	1
1560	1
1561	1
1562	1
1563	1
1564	1
1565	1
1566	1
1567	1
1568	1
1569	1
1570	1
1571	1
1572	1
1573	1
1574	1
1575	1
1576	1
1577	1
1578	1
1579	1
1580	1
1581	1
1582	1
1583	1
1584	1
1585	1
1586	1
1587	1
1588	1
1589	1
1590	1
1591	1
1592	1
1593	1
1594	1
1595	1
1596	1
1597	1
1598	1
1599	1
1600	1
1601	1
1602	1
1603	1
1604	1
1605	1
1606	1
1607	1
1608	1
1609	1
1610	1
1611	1
1612	1
1613	1
1614	1
1615	1
1616	1
1617	1
1618	1
1619	1
1620	1
1621	1
1622	1
1623	1
1624	1
1625	0
1626	2
1627	2
1628	2
1629	2
1630	2
1631	2
1632	2
1633	2
1634	2
1635	2
1636	2
1637	2
1638	2
1639	2
1640	2
1641	2
1642	2
1643	2
1644	2
1645	2
1646	2
1647	2
1648	2
1649	2
1650	2
1651	2
1652	2
1653	2
1654	2
1655	2
1656	2
1657	2
1658	2
1659	2
1660	2
1661	2
1662	2
1663	2
1664	2
1665	2
1666	2
1667	2
1668	2
1669	2
1670	2
1671	2
1672	2
1673	2
1674	2
1675	2
1676	2
1677	2
1678	2
1679	2
1680	2
1681	2
1682	2
1683	2
1684	2


==> latch_example_signal_writesCont.csv <==
time	mem1	mem2
0	0	0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0
89	0	0
90	0	0
91	0	0
92	0	0
93	0	0
94	0	0
95	0	0
96	0	0
97	0	0
98	0	0
99	0	0
100	0	0
101	0	0
102	0	0
103	0	0
104	0	0
105	0	0
106	0	0
107	0	0
108	0	0
109	0	0
110	0	0
111	0	0
112	0	0
113	0	0
114	0	0
115	0	0
116	0	0
117	0	0
118	0	0
119	0	0
120	0	0
121	0	0
122	0	0
123	0	0
124	0	0
125	0	0
126	0	0
127	0	0
128	0	0
129	0	0
130	0	0
131	0	0
132	0	0
133	0	0
134	0	0
135	0	0
136	0	0
137	0	0
138	0	0
139	1	0
140	1	0
141	1	0
142	1	0
143	1	0
144	1	0
145	1	0
146	1	0
147	1	0
148	1	0
149	1	0
150	1	0
151	1	0
152	1	0
153	1	0
154	1	0
155	1	0
156	1	0
157	1	0
158	1	0
159	1	0
160	1	0
161	1	0
162	1	0
163	1	0
164	1	0
165	1	0
166	1	0
167	1	0
168	1	0
169	1	0
170	1	0
171	1	0
172	1	0
173	1	0
174	1	0
175	1	0
176	1	0
177	1	0
178	1	0
179	1	0
180	1	0
181	1	0
182	1	0
183	1	0
184	1	0
185	1	0
186	1	0
187	1	0
188	1	0
189	1	0
190	1	0
191	1	0
192	1	0
193	1	0
194	1	0
195	1	0
196	1	0
197	1	0
198	1	0
199	1	0
200	1	0
201	1	0
202	1	0
203	1	0
204	1	0
205	1	0
206	1	0
207	1	0
208	1	0
209	1	0
210	1	0
211	1	0
212	1	0
213	1	0
214	1	0
215	1	0
216	1	0
217	1	0
218	1	0
219	1	0
220	1	0
221	1	0
222	1	0
223	1	0
224	1	0
225	1	0
226	1	0
227	1	0
228	1	0
229	1	0
230	1	0
231	1	0
232	1	0
233	1	0
234	1	0
235	1	0
236	1	0
237	1	0
238	1	0
239	1	0
240	1	0
241	1	0
242	1	0
243	1	0
244	1	0
245	1	0
246	1	0
247	1	0
248	1	0
249	1	0
250	1	0
251	1	0
252	1	0
253	1	0
254	1	0
255	1	0
256	1	0
257	1	0
258	1	0
259	1	0
260	1	0
261	1	0
262	1	0
263	1	0
264	1	0
265	1	0
266	1	0
267	1	0
268	1	0
269	1	0
270	1	0
271	1	0
272	1	0
273	1	0
274	1	0
275	1	0
276	1	0
277	1	0
278	1	0
279	1	0
280	1	0
281	1	0
282	1	0
283	1	0
284	1	0
285	1	0
286	1	0
287	1	0
288	1	0
289	1	0
290	1	0
291	1	0
292	1	0
293	1	0
294	1	0
295	1	0
296	1	0
297	1	0
298	1	0
299	1	0
300	1	0
301	1	0
302	1	0
303	1	0
304	1	0
305	1	0
306	1	0
307	1	0
308	1	0
309	1	0
310	1	0
311	1	0
312	1	0
313	1	0
314	1	0
315	1	0
316	1	0
317	1	0
318	1	0
319	1	0
320	1	0
321	1	0
322	1	0
323	1	0
324	1	0
325	1	0
326	1	0
327	1	0
328	1	0
329	1	0
330	1	0
331	1	0
332	1	0
333	1	0
334	1	0
335	1	0
336	1	0
337	1	0
338	1	0
339	1	0
340	1	0
341	1	0
342	1	0
343	1	0
344	1	0
345	1	0
346	1	0
347	1	0
348	1	0
349	1	0
350	1	0
351	1	0
352	1	0
353	1	0
354	1	0
355	1	0
356	1	0
357	1	0
358	1	0
359	1	0
360	1	0
361	1	0
362	1	0
363	1	0
364	1	0
365	1	0
366	1	0
367	1	0
368	1	0
369	1	0
370	1	0
371	1	0
372	1	0
373	1	0
374	1	0
375	1	0
376	1	0
377	1	0
378	1	0
379	1	0
380	1	0
381	1	0
382	1	0
383	1	0
384	1	0
385	1	0
386	1	0
387	1	0
388	1	0
389	1	0
390	1	0
391	1	0
392	1	0
393	1	0
394	1	0
395	1	0
396	1	0
397	1	0
398	1	0
399	1	0
400	1	0
401	1	0
402	1	0
403	1	0
404	1	0
405	1	0
406	1	0
407	1	0
408	1	0
409	1	0
410	1	0
411	1	0
412	1	0
413	1	0
414	1	0
415	1	0
416	1	0
417	1	0
418	1	0
419	1	0
420	1	0
421	1	0
422	1	0
423	1	0
424	1	0
425	1	0
426	1	0
427	1	0
428	1	0
429	1	0
430	1	0
431	1	0
432	1	0
433	1	0
434	1	0
435	1	0
436	1	0
437	1	0
438	1	0
439	1	0
440	1	0
441	1	0
442	1	0
443	1	0
444	1	0
445	1	0
446	1	0
447	1	0
448	1	0
449	1	0
450	1	0
451	1	0
452	1	0
453	1	0
454	1	0
455	1	0
456	1	0
457	1	0
458	1	0
459	1	0
460	1	0
461	1	0
462	1	0
463	1	0
464	1	0
465	1	0
466	1	0
467	1	0
468	1	0
469	1	0
470	1	0
471	1	0
472	1	0
473	1	0
474	1	0
475	1	0
476	1	0
477	1	0
478	1	0
479	1	0
480	1	0
481	1	0
482	1	0
483	1	0
484	1	0
485	1	0
486	1	0
487	1	0
488	1	0
489	1	0
490	1	0
491	1	0
492	1	0
493	1	0
494	1	0
495	1	0
496	1	0
497	1	0
498	1	0
499	1	0
500	1	0
501	1	0
502	1	0
503	1	0
504	1	0
505	1	0
506	1	0
507	1	0
508	1	0
509	1	0
510	1	0
511	1	0
512	1	0
513	1	0
514	1	0
515	1	0
516	1	0
517	1	0
518	1	0
519	1	0
520	1	0
521	1	0
522	1	0
523	1	0
524	1	0
525	1	0
526	1	0
527	1	0
528	1	0
529	1	0
530	1	0
531	1	0
532	1	0
533	1	0
534	1	0
535	1	0
536	1	0
537	1	0
538	1	0
539	1	0
540	1	0
541	1	0
542	1	0
543	1	0
544	1	0
545	1	0
546	1	0
547	1	0
548	1	0
549	1	0
550	1	0
551	1	0
552	1	0
553	1	0
554	1	0
555	1	0
556	1	0
557	1	0
558	1	0
559	1	0
560	1	0
561	1	0
562	1	0
563	1	0
564	1	0
565	1	0
566	1	0
567	1	0
568	1	0
569	1	0
570	1	0
571	1	0
572	1	0
573	1	0
574	1	0
575	1	0
576	1	0
577	1	0
578	1	0
579	1	0
580	1	0
581	1	0
582	1	0
583	1	0
584	1	0
585	1	0
586	1	0
587	1	0
588	1	0
589	1	0
590	1	0
591	1	0
592	1	0
593	1	0
594	1	0
595	1	0
596	1	0
597	1	0
598	1	0
599	1	0
600	1	0
601	1	0
602	1	0
603	1	0
604	1	0
605	1	0
606	1	0
607	1	0
608	1	0
609	1	0
610	1	0
611	1	0
612	1	0
613	1	0
614	1	0
615	1	0
616	1	0
617	1	0
618	1	0
619	1	0
620	1	0
621	1	0
622	1	0
623	1	0
624	1	0
625	1	0
626	1	0
627	1	0
628	1	0
629	1	0
630	1	0
631	1	0
632	1	0
633	1	0
634	1	0
635	1	0
636	1	0
637	1	0
638	1	0
639	1	0
640	1	0
641	1	0
642	1	0
643	1	0
644	1	0
645	1	0
646	1	0
647	1	0
648	1	0
649	1	0
650	1	0
651	1	0
652	1	0
653	1	0
654	1	0
655	1	0
656	1	0
657	1	0
658	1	0
659	1	0
660	1	0
661	1	0
662	1	0
663	1	0
664	1	0
665	1	0
666	1	0
667	1	0
668	1	0
669	1	0
670	1	0
671	1	0
672	1	0
673	1	0
674	1	0
675	1	0
676	1	0
677	1	0
678	1	0
679	1	0
680	1	0
681	1	0
682	1	0
683	1	0
684	1	0
685	1	0
686	1	0
687	1	0
688	1	0
689	1	0
690	1	0
691	1	0
692	1	0
693	1	0
694	1	0
695	1	0
696	1	0
697	1	0
698	1	0
699	1	0
700	1	0
701	1	0
702	1	0
703	1	0
704	1	0
705	1	0
706	1	0
707	1	0
708	1	0
709	1	0
710	1	0
711	1	0
712	1	0
713	1	0
714	1	0
715	1	0
716	1	0
717	1	0
718	1	0
719	1	0
720	1	0
721	1	0
722	1	0
723	1	0
724	1	0
725	1	0
726	1	0
727	1	0
728	1	0
729	1	0
730	1	0
731	1	0
732	1	0
733	1	0
734	1	0
735	1	0
736	1	0
737	1	0
738	1	0
739	1	0
740	1	0
741	1	0
742	1	0
743	1	0
744	1	0
745	1	0
746	1	0
747	1	0
748	1	0
749	1	0
750	1	0
751	1	0
752	1	0
753	1	0
754	1	0
755	1	0
756	1	0
757	1	0
758	1	0
759	1	0
760	1	0
761	1	0
762	1	0
763	1	0
764	1	0
765	1	0
766	1	0
767	1	0
768	1	0
769	1	0
770	1	0
771	1	0
772	1	0
773	1	0
774	1	0
775	1	0
776	1	0
777	1	0
778	1	0
779	1	0
780	1	0
781	1	0
782	1	0
783	1	0
784	1	0
785	1	0
786	1	0
787	1	0
788	1	0
789	1	0
790	1	0
791	1	0
792	1	0
793	1	0
794	1	0
795	1	0
796	1	0
797	1	0
798	1	0
799	1	0
800	1	0
801	1	0
802	1	0
803	1	0
804	1	0
805	1	0
806	1	0
807	1	0
808	1	0
809	1	0
810	1	0
811	1	0
812	1	0
813	1	0
814	1	0
815	1	0
816	1	0
817	1	0
818	1	0
819	1	0
820	1	0
821	1	0
822	1	0
823	1	0
824	1	0
825	1	0
826	1	0
827	1	0
828	1	0
829	1	0
830	1	0
831	1	0
832	1	0
833	1	0
834	1	0
835	1	0
836	1	0
837	1	0
838	1	0
839	1	0
840	1	0
841	1	0
842	1	0
843	1	0
844	1	0
845	1	0
846	1	0
847	1	0
848	1	0
849	1	0
850	1	0
851	1	0
852	1	0
853	1	0
854	1	0
855	1	0
856	1	0
857	1	0
858	1	0
859	1	0
860	1	0
861	1	0
862	1	0
863	1	0
864	1	0
865	1	0
866	1	0
867	1	0
868	1	0
869	1	0
870	1	0
871	1	0
872	1	0
873	1	0
874	1	0
875	1	0
876	1	0
877	1	0
878	1	0
879	1	0
880	1	0
881	1	0
882	1	0
883	1	0
884	1	0
885	1	0
886	1	0
887	1	0
888	1	0
889	1	0
890	1	0
891	1	0
892	1	0
893	1	0
894	1	0
895	1	0
896	1	0
897	1	0
898	1	0
899	1	0
900	1	0
901	1	0
902	1	0
903	1	0
904	1	0
905	1	0
906	1	0
907	1	0
908	1	0
909	1	0
910	1	0
911	1	0
912	1	0
913	1	0
914	1	0
915	1	0
916	1	0
917	1	0
918	1	0
919	1	0
920	1	0
921	1	0
922	1	0
923	1	0
924	1	0
925	1	0
926	1	0
927	1	0
928	1	0
929	1	0
930	1	0
931	1	0
932	1	0
933	1	0
934	1	0
935	1	0
936	1	0
937	1	0
938	1	0
939	1	0
940	1	0
941	1	0
942	1	0
943	1	0
944	1	0
945	1	0
946	1	0
947	1	0
948	1	0
949	1	0
950	1	0
951	1	0
952	1	0
953	1	0
954	1	0
955	1	0
956	1	0
957	1	0
958	1	0
959	1	0
960	1	0
961	1	0
962	1	0
963	1	0
964	1	0
965	1	0
966	1	0
967	1	0
968	1	0
969	1	0
970	1	0
971	1	0
972	1	0
973	1	0
974	1	0
975	1	0
976	1	0
977	1	0
978	1	0
979	1	0
980	1	0
981	1	0
982	1	0
983	1	0
984	1	0
985	1	0
986	1	0
987	1	0
988	1	0
989	1	0
990	1	0
991	1	0
992	1	0
993	1	0
994	1	0
995	1	0
996	1	0
997	1	0
998	1	0
999	1	0
1000	1	0
1001	1	0
1002	1	0
1003	1	0
1004	1	0
1005	1	0
1006	1	0
1007	1	0
1008	1	0
1009	1	0
1010	1	0
1011	1	0
1012	1	0
1013	1	0
1014	1	0
1015	1	0
1016	1	0
1017	1	0
1018	1	0
1019	1	0
1020	1	0
1021	1	0
1022	1	0
1023	1	0
1024	1	0
1025	1	0
1026	1	0
1027	1	0
1028	1	0
1029	1	0
1030	1	0
1031	1	0
1032	1	0
1033	1	0
1034	1	0
1035	1	0
1036	1	0
1037	1	0
1038	1	0
1039	1	0
1040	1	0
1041	1	0
1042	1	0
1043	1	0
1044	1	0
1045	1	0
1046	1	0
1047	1	0
1048	1	0
1049	1	0
1050	1	0
1051	1	0
1052	1	0
1053	1	0
1054	1	0
1055	1	0
1056	1	0
1057	1	0
1058	1	0
1059	1	0
1060	1	0
1061	1	0
1062	1	0
1063	1	0
1064	1	0
1065	1	0
1066	1	0
1067	1	0
1068	1	0
1069	1	0
1070	1	0
1071	1	0
1072	1	0
1073	1	0
1074	1	0
1075	1	0
1076	1	0
1077	1	0
1078	1	0
1079	1	0
1080	1	0
1081	1	0
1082	1	0
1083	1	0
1084	1	0
1085	1	0
1086	1	0
1087	1	0
1088	1	0
1089	1	0
1090	1	0
1091	1	0
1092	1	0
1093	1	0
1094	1	0
1095	1	0
1096	1	0
1097	1	0
1098	1	0
1099	1	0
1100	1	0
1101	1	0
1102	1	0
1103	1	0
1104	1	0
1105	1	0
1106	1	0
1107	1	0
1108	1	0
1109	1	0
1110	1	0
1111	1	0
1112	1	0
1113	1	0
1114	1	0
1115	1	0
1116	1	0
1117	1	0
1118	1	0
1119	1	0
1120	1	0
1121	1	0
1122	1	0
1123	1	0
1124	1	0
1125	1	0
1126	1	0
1127	1	0
1128	1	0
1129	1	0
1130	1	0
1131	1	0
1132	1	0
1133	1	0
1134	1	0
1135	1	0
1136	1	0
1137	1	0
1138	1	0
1139	1	0
1140	1	0
1141	1	0
1142	1	0
1143	1	0
1144	1	0
1145	1	0
1146	1	0
1147	1	0
1148	1	0
1149	1	0
1150	1	0
1151	1	0
1152	1	0
1153	1	0
1154	1	0
1155	1	0
1156	1	0
1157	1	0
1158	1	0
1159	1	0
1160	1	0
1161	1	0
1162	1	0
1163	1	0
1164	1	0
1165	1	0
1166	1	0
1167	1	0
1168	1	0
1169	1	0
1170	1	0
1171	1	0
1172	1	0
1173	1	0
1174	1	0
1175	1	0
1176	1	0
1177	1	0
1178	1	0
1179	1	0
1180	1	0
1181	1	0
1182	1	0
1183	1	0
1184	1	0
1185	1	0
1186	1	0
1187	1	0
1188	1	0
1189	1	0
1190	1	0
1191	1	0
1192	1	0
1193	1	0
1194	1	0
1195	1	0
1196	1	0
1197	1	0
1198	1	0
1199	1	0
1200	1	0
1201	1	0
1202	1	0
1203	1	0
1204	1	0
1205	1	0
1206	1	0
1207	1	0
1208	1	0
1209	1	0
1210	1	0
1211	1	0
1212	1	0
1213	1	0
1214	1	0
1215	1	0
1216	1	0
1217	1	0
1218	1	0
1219	1	0
1220	1	0
1221	1	0
1222	1	0
1223	1	0
1224	1	0
1225	1	0
1226	1	0
1227	1	0
1228	1	0
1229	1	0
1230	1	0
1231	1	0
1232	1	0
1233	1	0
1234	1	0
1235	1	0
1236	1	0
1237	1	0
1238	1	0
1239	1	0
1240	1	0
1241	1	0
1242	1	0
1243	1	0
1244	1	0
1245	1	0
1246	1	0
1247	1	0
1248	1	0
1249	1	0
1250	1	0
1251	1	0
1252	1	0
1253	1	0
1254	1	0
1255	1	0
1256	1	0
1257	1	0
1258	1	0
1259	1	0
1260	1	0
1261	1	0
1262	1	0
1263	1	0
1264	1	0
1265	1	0
1266	1	0
1267	1	0
1268	1	0
1269	1	0
1270	1	0
1271	1	0
1272	1	0
1273	1	0
1274	1	0
1275	1	0
1276	1	0
1277	1	0
1278	1	0
1279	1	0
1280	1	0
1281	1	0
1282	1	0
1283	1	0
1284	1	0
1285	1	0
1286	1	0
1287	1	0
1288	1	0
1289	1	0
1290	1	0
1291	1	0
1292	1	0
1293	1	0
1294	1	0
1295	1	0
1296	1	0
1297	1	0
1298	1	0
1299	1	0
1300	1	0
1301	1	0
1302	1	0
1303	1	0
1304	1	0
1305	1	0
1306	1	0
1307	1	0
1308	1	0
1309	1	0
1310	1	0
1311	1	0
1312	1	0
1313	1	0
1314	1	0
1315	1	0
1316	1	0
1317	1	0
1318	1	0
1319	1	0
1320	1	0
1321	1	0
1322	1	0
1323	1	0
1324	1	0
1325	1	0
1326	1	0
1327	1	0
1328	1	0
1329	1	0
1330	1	0
1331	1	0
1332	1	0
1333	1	0
1334	1	0
1335	1	0
1336	1	0
1337	1	0
1338	1	0
1339	1	0
1340	1	0
1341	1	0
1342	1	0
1343	1	0
1344	1	0
1345	1	0
1346	1	0
1347	1	0
1348	1	0
1349	1	0
1350	1	0
1351	1	0
1352	1	0
1353	1	0
1354	1	0
1355	1	0
1356	1	0
1357	1	0
1358	1	0
1359	1	0
1360	1	0
1361	1	0
1362	1	0
1363	1	0
1364	1	0
1365	1	0
1366	1	0
1367	1	0
1368	1	0
1369	1	0
1370	1	0
1371	1	0
1372	1	0
1373	1	0
1374	1	0
1375	1	0
1376	1	0
1377	1	0
1378	1	0
1379	1	0
1380	1	0
1381	1	0
1382	1	0
1383	1	0
1384	1	0
1385	1	0
1386	1	0
1387	1	0
1388	1	0
1389	1	0
1390	1	0
1391	1	0
1392	1	0
1393	1	0
1394	1	0
1395	1	0
1396	1	0
1397	1	0
1398	1	0
1399	1	0
1400	1	0
1401	1	0
1402	1	0
1403	1	0
1404	1	0
1405	1	0
1406	1	0
1407	1	0
1408	1	0
1409	1	0
1410	1	0
1411	1	0
1412	1	0
1413	1	0
1414	1	0
1415	1	0
1416	1	0
1417	1	0
1418	1	0
1419	1	0
1420	1	0
1421	1	0
1422	1	0
1423	1	0
1424	1	0
1425	1	0
1426	1	0
1427	1	0
1428	1	0
1429	1	0
1430	1	0
1431	1	0
1432	1	0
1433	1	0
1434	1	0
1435	1	0
1436	1	0
1437	1	0
1438	1	0
1439	1	0
1440	1	0
1441	1	0
1442	1	0
1443	1	0
1444	1	0
1445	1	0
1446	1	0
1447	1	0
1448	1	0
1449	1	0
1450	1	0
1451	1	0
1452	1	0
1453	1	0
1454	1	0
1455	1	0
1456	1	0
1457	1	0
1458	1	0
1459	1	0
1460	1	0
1461	1	0
1462	1	0
1463	1	0
1464	1	0
1465	1	0
1466	1	0
1467	1	0
1468	1	0
1469	1	0
1470	1	0
1471	1	0
1472	1	0
1473	1	0
1474	1	0
1475	1	0
1476	1	0
1477	1	0
1478	1	0
1479	1	0
1480	1	0
1481	1	0
1482	1	0
1483	1	0
1484	1	0
1485	1	0
1486	1	0
1487	1	0
1488	1	0
1489	1	0
1490	1	0
1491	1	0
1492	1	0
1493	1	0
1494	1	0
1495	1	0
1496	1	0
1497	1	0
1498	1	0
1499	1	0
1500	1	0
1501	1	0
1502	1	0
1503	1	0
1504	1	0
1505	1	0
1506	1	0
1507	1	0
1508	1	0
1509	1	0
1510	1	0
1511	1	0
1512	1	0
1513	1	0
1514	1	0
1515	1	0
1516	1	0
1517	1	0
1518	1	0
1519	1	0
1520	1	0
1521	1	0
1522	1	0
1523	1	0
1524	1	0
1525	1	0
1526	1	0
1527	1	0
1528	1	0
1529	1	0
1530	1	0
1531	1	0
1532	1	0
1533	1	0
1534	1	0
1535	1	0
1536	1	0
1537	1	0
1538	1	0
1539	1	0
1540	1	0
1541	1	0
1542	1	0
1543	1	0
1544	1	0
1545	1	0
1546	1	0
1547	1	0
1548	1	0
1549	1	0
1550	1	0
1551	1	0
1552	1	0
1553	1	0
1554	1	0
1555	1	0
1556	1	0
1557	1	0
1558	1	0
1559	1	0
1560	1	0
1561	1	0
1562	1	0
1563	1	0
1564	1	0
1565	1	0
1566	1	0
1567	1	0
1568	1	0
1569	1	0
1570	1	0
1571	1	0
1572	1	0
1573	1	0
1574	1	0
1575	1	0
1576	1	0
1577	1	0
1578	1	0
1579	1	0
1580	1	0
1581	1	0
1582	1	0
1583	1	0
1584	1	0
1585	1	0
1586	1	0
1587	1	0
1588	1	0
1589	1	0
1590	1	0
1591	1	0
1592	1	0
1593	1	0
1594	1	0
1595	1	0
1596	1	0
1597	1	0
1598	1	0
1599	1	0
1600	1	0
1601	1	0
1602	1	0
1603	1	0
1604	1	0
1605	1	0
1606	1	0
1607	1	0
1608	1	0
1609	1	0
1610	1	0
1611	1	0
1612	1	0
1613	1	0
1614	1	0
1615	1	0
1616	1	0
1617	1	0
1618	1	0
1619	1	0
1620	1	0
1621	1	0
1622	1	0
1623	1	0
1624	1	0
1625	1	0
1626	1	0
1627	1	0
1628	1	0
1629	1	0
1630	1	0
1631	1	0
1632	1	0
1633	1	0
1634	1	0
1635	1	0
1636	1	0
1637	1	0
1638	1	0
1639	1	0
1640	1	0
1641	1	0
1642	1	0
1643	1	0
1644	1	0
1645	1	0
1646	1	0
1647	1	0
1648	1	0
1649	1	0
1650	1	0
1651	1	0
1652	1	0
1653	1	0
1654	1	0
1655	1	0
1656	1	0
1657	1	0
1658	1	0
1659	1	0
1660	1	0
1661	1	0
1662	1	0
1663	1	0
1664	1	0
1665	1	0
1666	1	0
1667	1	0
1668	1	0
1669	1	0
1670	1	0
1671	1	0
1672	1	0
1673	1	0
1674	1	0
1675	1	0
1676	1	0
1677	1	0
1678	1	0
1679	1	0
1680	1	0
1681	1	0
1682	1	0
1683	1	0
1684	1	0


==> repeat_copy_example_input.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
1	0	1
1	1	0
1	2	1
1	3	0
1	4	0
1	5	0
1	6	0
1	7	1
1	8	0
1	9	0
2	0	1
2	1	0
2	2	1
2	3	0
2	4	0
2	5	1
2	6	1
2	7	1
2	8	0
2	9	0
3	0	1
3	1	1
3	2	1
3	3	0
3	4	1
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
4	0	1
4	1	0
4	2	1
4	3	0
4	4	1
4	5	0
4	6	1
4	7	1
4	8	0
4	9	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	1
5	9	0
6	0	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
6	8	0
6	9	0
7	0	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
7	9	0
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
8	9	0
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	0
9	9	0
10	0	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	1
10	9	0
11	0	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
12	0	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
13	0	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
14	0	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0


==> repeat_copy_example_output.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
1	0	0
1	1	0
1	2	0
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
3	0	0
3	1	0
3	2	0
3	3	0
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	0
6	0	1
6	1	0
6	2	1
6	3	0
6	4	0
6	5	0
6	6	0
6	7	1
6	8	0
7	0	1
7	1	0
7	2	1
7	3	0
7	4	0
7	5	1
7	6	1
7	7	1
7	8	0
8	0	1
8	1	1
8	2	1
8	3	0
8	4	1
8	5	0
8	6	0
8	7	0
8	8	0
9	0	1
9	1	0
9	2	1
9	3	0
9	4	1
9	5	0
9	6	1
9	7	1
9	8	0
10	0	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	0
11	0	1
11	1	0
11	2	1
11	3	0
11	4	0
11	5	0
11	6	0
11	7	1
11	8	0
12	0	1
12	1	0
12	2	1
12	3	0
12	4	0
12	5	1
12	6	1
12	7	1
12	8	0
13	0	1
13	1	1
13	2	1
13	3	0
13	4	1
13	5	0
13	6	0
13	7	0
13	8	0
14	0	1
14	1	0
14	2	1
14	3	0
14	4	1
14	5	0
14	6	1
14	7	1
14	8	0


==> runtimes.csv <==
length	ESN_train_mean	ESGRU_train_mean	ARMM_train_mean	ESN_train_std	ESGRU_train_std	ARMM_train_std	ESN_pred_mean	ESGRU_pred_mean	ARMM_pred_mean	ESN_pred_std	ESGRU_pred_std	ARMM_pred_std
50	0.00439762	0.0143339	0.0709835	0.000192195	0.00847511	0.0208384	0.00187984	0.00749756	0.00257527	3.55147e-05	0.00317456	8.99054e-05
100	0.0139849	0.0255775	0.137262	0.0148722	0.014785	0.0242949	0.0035897	0.01608	0.00632167	0.000216928	0.00457891	0.0029709
200	0.0115488	0.0261147	0.154981	0.00457684	0.00241069	0.0107314	0.00740955	0.0231693	0.00993005	3.5888e-05	0.00700294	4.67859e-05
300	0.0149319	0.0377513	0.326937	0.004771	0.00632376	0.00778048	0.0110528	0.0336828	0.0145202	0.000171314	0.00701432	8.50014e-05
500	0.0230863	0.0637986	0.46668	0.00387161	0.0139921	0.0186919	0.0196821	0.0610198	0.0249642	0.00262617	0.0107335	0.000720704
1000	0.0431553	0.129802	0.561435	0.0056543	0.0192317	0.00537788	0.0378803	0.120275	0.0493934	0.000407791	0.0077378	0.00337245

